Set-based state estimation and fault diagnosis of linear discrete-time descriptor systems using constrained zonotopes

This paper presents new methods for set-valued state estimation and active fault diagnosis of linear descriptor systems. The algorithms are based on constrained zonotopes, a generalization of zonotopes capable of describing strongly asymmetric convex sets, while retaining the computational advantages of zonotopes. Additionally, unlike other set representations like intervals, zonotopes, ellipsoids, paralletopes, among others, linear static constraints on the state variables, typical of descriptor systems, can be directly incorporated in the mathematical description of constrained zonotopes. Therefore, the proposed methods lead to more accurate results in state estimation in comparison to existing methods based on the previous sets without requiring rank assumptions on the structure of the descriptor system and with a fair trade-off between accuracy and efficiency. These advantages are highlighted in two numerical examples.

==> Figures/fig_estimation_radius.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_estimation_radius.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{355.26340332bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46459674)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_estimation_radius.pdf}}%
    \put(0.52746384,0.00290003){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.020149,0.26483073){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{Radius}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_estimation_radius.pdf}}%
    \put(0.07693842,0.04534288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.16725112,0.04534288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.2575661,0.04534288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.34787878,0.04534288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.43819149,0.04534288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.52850421,0.04534288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.61881915,0.04534288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.7091319,0.04534288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{70}}}%
    \put(0.79944458,0.04534288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.88975726,0.04534288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.98007228,0.04534288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_estimation_radius.pdf}}%
    \put(0.05887633,0.06831402){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.05887633,0.13132755){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.05887633,0.19433881){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.05887633,0.25735234){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.05887633,0.32036362){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.05887633,0.38337714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.05887633,0.44638842){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_estimation_radius.pdf}}%
    \put(0.8469451,0.33215431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Zonotope}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_estimation_radius.pdf}}%
    \put(0.8469451,0.29187321){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Method 1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_estimation_radius.pdf}}%
    \put(0.8469451,0.25396781){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Method 2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_estimation_radius.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_estimation_x3.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_estimation_x3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{358.87938232bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51491359)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_estimation_x3.pdf}}%
    \put(0.532225,0.00287081){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.02178276,0.26216237){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$x_3$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_estimation_x3.pdf}}%
    \put(0.08623896,0.04488602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.17564169,0.04488602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.26504668,0.04488602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.35444939,0.04488602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.44385213,0.04488602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.53325488,0.04488602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.62265984,0.04488602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.71206262,0.04488602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{70}}}%
    \put(0.80146533,0.04488602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.89086804,0.04488602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.98027307,0.04488602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_estimation_x3.pdf}}%
    \put(0.06835885,0.0676257){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-30}}}%
    \put(0.06835885,0.14247869){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-20}}}%
    \put(0.06835885,0.2173317){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-10}}}%
    \put(0.06835885,0.29218471){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.06835885,0.36703772){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.06835885,0.44189073){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_estimation_x3.pdf}}%
    \put(0.80390402,0.47938745){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{x}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_estimation_x3.pdf}}%
    \put(0.80390402,0.4396794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Zonotope}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_estimation_x3.pdf}}%
    \put(0.80390402,0.39997358){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Method 1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_estimation_x3.pdf}}%
    \put(0.80390402,0.36235648){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Method 2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_estimation_x3.pdf}}%
    \put(0.80390402,0.32264843){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Method 3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_estimation_x3.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_fdi_Y0.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_fdi_Y0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{351.75458374bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80395167)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_fdi_Y0.pdf}}%
    \put(0.53554321,0.00598284){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$y_1$}}}%
    \put(0.02222397,0.44139776){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$y_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_fdi_Y0.pdf}}%
    \put(0.09657808,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.8}}}%
    \put(0.18892884,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.6}}}%
    \put(0.2812796,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.4}}}%
    \put(0.37363032,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.2}}}%
    \put(0.46598337,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.55833409,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.65068488,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.74303561,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.83538862,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.92773941,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_fdi_Y0.pdf}}%
    \put(0.05541984,0.1267352){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.05541984,0.22829006){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-2}}}%
    \put(0.05541984,0.32984499){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.05541984,0.43139989){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.05541984,0.53295478){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.05541984,0.63450966){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.05541984,0.73606456){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_fdi_Y0.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_fdi_Y0bar.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_fdi_Y0bar.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{351.75458374bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80395167)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_fdi_Y0bar.pdf}}%
    \put(0.53554321,0.00598284){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$y_1$}}}%
    \put(0.02222397,0.44139776){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$y_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_fdi_Y0bar.pdf}}%
    \put(0.09657808,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.8}}}%
    \put(0.18892884,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.6}}}%
    \put(0.2812796,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.4}}}%
    \put(0.37363032,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.2}}}%
    \put(0.46598337,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.55833409,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.65068488,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.74303561,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.83538862,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.92773941,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_fdi_Y0bar.pdf}}%
    \put(0.05541984,0.1267352){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.05541984,0.22829006){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-2}}}%
    \put(0.05541984,0.32984499){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.05541984,0.43139989){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.05541984,0.53295478){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.05541984,0.63450966){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.05541984,0.73606456){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_fdi_Y0bar.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_fdi_Y4.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_fdi_Y4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{351.75458374bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80395167)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_fdi_Y4.pdf}}%
    \put(0.53554321,0.00598284){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$y_1$}}}%
    \put(0.02222397,0.44139776){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$y_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_fdi_Y4.pdf}}%
    \put(0.09657808,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.8}}}%
    \put(0.18892884,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.6}}}%
    \put(0.2812796,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.4}}}%
    \put(0.37363032,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.2}}}%
    \put(0.46598337,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.55833409,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.65068488,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.74303561,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.83538862,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.92773941,0.04427768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_fdi_Y4.pdf}}%
    \put(0.05541984,0.1267352){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.05541984,0.22829006){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-2}}}%
    \put(0.05541984,0.32984499){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.05541984,0.43139989){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.05541984,0.53295478){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.05541984,0.63450966){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.05541984,0.73606456){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_fdi_Y4.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/fig_fdi_samples4.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_fdi_samples4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{347.09778342bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80592185)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_fdi_samples4.pdf}}%
    \put(0.53600974,0.00606311){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[b]{\smash{$y_1$}}}%
    \put(0.02252213,0.44290828){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[b]{\smash{$y_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_fdi_samples4.pdf}}%
    \put(0.09752579,0.04503773){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.8}}}%
    \put(0.18977874,0.04503773){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.6}}}%
    \put(0.28203171,0.04503773){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.4}}}%
    \put(0.37428468,0.04503773){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.2}}}%
    \put(0.46653765,0.04503773){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.55879058,0.04503773){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.65104355,0.04503773){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.74329884,0.04503773){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.8355518,0.04503773){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.92780477,0.04503773){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_fdi_samples4.pdf}}%
    \put(0.0564123,0.12778329){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.0564123,0.22945602){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-2}}}%
    \put(0.0564123,0.33113115){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.0564123,0.43280624){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.0564123,0.53448133){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.0564123,0.63615414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.0564123,0.73782923){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_fdi_samples4.pdf}}%
  \end{picture}%
\endgroup%

